Deep Reinforcement Learning Autoencoder with Noisy Feedback

End-to-end learning of communication systems enables joint optimization of transmitter and receiver, implemented as deep neural network-based autoencoders, over any type of channel and for an arbitrary performance metric. Recently, an alternating training procedure was proposed which eliminates the need for an explicit channel model. However, this approach requires feedback of real-valued losses from the receiver to the transmitter during training. In this paper, we first show that alternating training works even with a noisy feedback channel. Then, we design a system that learns to transmit real numbers over an unknown channel without a preexisting feedback link. Once trained, this feedback system can be used to communicate losses during alternating training of autoencoders. Evaluations over additive white Gaussian noise and Rayleigh block-fading channels show that end-to-end communication systems trained using the proposed feedback system achieve the same performance as when trained with a perfect feedback link.

==> figs/BLER_MSE.csv <==
MSE, nn,alternating
0.001,0.0005537322,0.0005500329
0.0017782794,0.0005615983,0.0005500329
0.0031622777,0.0005547318,0.0005500329
0.0056234133,0.0005571984,0.0005500329
0.01,0.0005516657,0.0005500329
0.0177827941,0.0005636984,0.0005500329
0.0316227766,0.0005766652,0.0005500329
0.0562341325,0.0005870653,0.0005500329
0.1,0.0006311646,0.0005500329
0.177827941,0.000664265,0.0005500329
0.316227766,0.0007087306,0.0005500329
0.5623413252,0.0007788304,0.0005500329
1,0.0008170636,0.0005500329
1.77827941,0.0008968629,0.0005500329


==> figs/BLER_SNR_AWGN.csv <==
SNR, auto, nn, QPSK, Agrell
-4,0.9037331581,0.9040017128,0.9139559031,0.9020432997
-3,0.8736876488,0.8738553047,0.8880625963,0.8715233988
-2,0.8330690384,0.8332695007,0.8535027981,0.8306683004
-1,0.7788586617,0.7794427872,0.8078750014,0.7763094002
0,0.7088406563,0.7091976643,0.7489009023,0.705649997
1,0.6206647873,0.6214913368,0.6747720957,0.6171069998
2,0.5152458191,0.5163874149,0.5848232985,0.5113964021
3,0.3986779928,0.3996537209,0.4816336036,0.393851999
4,0.2797232866,0.2813100338,0.3719595075,0.2743540049
5,0.1733783007,0.1747232795,0.264726007,0.167805801
6,0.0914389014,0.0923606098,0.1697680056,0.0858610994
7,0.0391685963,0.0398807943,0.0964140952,0.0353443003
8,0.0130814075,0.0134440064,0.0470492959,0.0108571005
9,0.0032163024,0.0033192992,0.0191650987,0.0023365986
10,0.0005406022,0.0005786121,0.0062349021,0.0003347999
11,5.59091567993164E-05,6.15954399108887E-05,0.0015266955,0.000023706
12,4.1961669921875E-06,4.50015068054199E-06,0.0002731979,9.01222229003906E-07


==> figs/BLER_SNR_rayleigh.csv <==
SNR, feedback, perfect, QPSK, Agrell
-5,0.9567199945,0.9570860267,0.9650326967,0.9640877992
-4,0.9413210154,0.9416069984,0.9537853062,0.9519731981
-3,0.9205260277,0.9216099977,0.938684094,0.9354169983
-2,0.8936539888,0.8942610025,0.9187488079,0.9136283004
-1,0.8582370281,0.8594740033,0.8929117978,0.8853779995
0,0.8146830201,0.8164049983,0.860603106,0.8496483022
1,0.7626699805,0.7649289966,0.8209995031,0.8064990008
2,0.7031570077,0.707144022,0.7745688915,0.7558367974
3,0.6383919716,0.6430029869,0.7212753952,0.6984231985
4,0.5720490217,0.575504005,0.662690407,0.6365803969
5,0.5031000376,0.5072360039,0.5999150097,0.5712115008
6,0.4358599782,0.4412580132,0.5354903162,0.5052627009
7,0.3732969761,0.3768540025,0.4713183999,0.4406266987
8,0.3162019849,0.3195809722,0.4093851984,0.379269802
9,0.2644180059,0.2674700022,0.350663197,0.322579599
10,0.2195389867,0.2220799923,0.2969610035,0.2712542003
11,0.1803119779,0.1835349798,0.2492042005,0.2258997971
12,0.1472420096,0.1494179964,0.2066600084,0.1866256022
13,0.1205710173,0.1225429773,0.1707224011,0.1532048011
14,0.0970600247,0.0986469984,0.1396323085,0.1249483967
15,0.0784170032,0.0793880224,0.1139542997,0.1014464003
16,0.0633609891,0.064045012,0.0920575023,0.0819295025
17,0.0502769947,0.0514929891,0.0743948042,0.0660101992
18,0.040587008,0.0412759781,0.0600249052,0.0530404985
19,0.0323759913,0.0328789949,0.0480883002,0.0425552011
20,0.0256410241,0.0262249708,0.0384486914,0.0339512998
21,0.0206059813,0.0210750103,0.0308106005,0.027176699
22,0.0163120031,0.016677022,0.0246784985,0.0216906995
23,0.0129129887,0.0133939981,0.0196808994,0.0172505987
24,0.0105350018,0.0107579827,0.0156200945,0.0137763017
25,0.0084180236,0.0084239841,0.0124183059,0.0109230006
26,0.0067859888,0.0066210032,0.0099392951,0.0086636031
27,0.0055530071,0.0053330064,0.0078589082,0.0069465995
28,0.0045109987,0.0042769909,0.0062462032,0.0055400032
29,0.0036550164,0.0034840107,0.0049873948,0.0043805969
30,0.0032110214,0.0028070211,0.0039874017,0.0034961003


==> figs/MSE_SNR_RL_Ana.csv <==
SNR, RL, Ana
-4,0.022306392,0.0216475202
-3,0.0181087069,0.0174032851
-2,0.0145590464,0.0143359881
-1,0.0117375022,0.0114999809
0,0.0094454875,0.0092567683
1,0.0076216329,0.0075006595
2,0.006078593,0.0060229154
3,0.0048832335,0.0048234522
4,0.0039182347,0.0038337828
5,0.0031662097,0.0030948773
6,0.0025212166,0.0024592344
7,0.0020126377,0.0019853423
8,0.0016358658,0.0015663316
9,0.0012905728,0.0012714445
10,0.0010346858,0.0010091811
11,0.0008360294,0.000805163
12,0.0006628882,0.000638168
13,0.0005443264,0.0005132065
14,0.0004344636,0.0004046623


==> figs/MSE_SNR_rayleigh.csv <==
SNR, RL, Ana
-5.000000000000000000e+00,7.103138417005538940e-02,8.873219639062882025e-02
-4.000000000000000000e+00,6.513286381959915161e-02,8.398637920618057251e-02
-3.000000000000000000e+00,5.950801074504852295e-02,7.879078537225722711e-02
-2.000000000000000000e+00,5.345547571778297424e-02,7.304103672504425049e-02
-1.000000000000000000e+00,4.797148704528808594e-02,6.717256456613540649e-02
0.000000000000000000e+00,4.238338768482208252e-02,6.111300475895405093e-02
1.000000000000000000e+00,3.730477392673492432e-02,5.496312491595745087e-02
2.000000000000000000e+00,3.242582827806472778e-02,4.896135106682777266e-02
3.000000000000000000e+00,2.817331999540328979e-02,4.331716746091842513e-02
4.000000000000000000e+00,2.425056882202625275e-02,3.787799514830112596e-02
5.000000000000000000e+00,2.093513496220111847e-02,3.287556730210781236e-02
6.000000000000000000e+00,1.774152368307113647e-02,2.838183455169200967e-02
7.000000000000000000e+00,1.510489359498023987e-02,2.436672430485486984e-02
8.000000000000000000e+00,1.278204470872879028e-02,2.076327316462993691e-02
9.000000000000000000e+00,1.078631356358528137e-02,1.764488033950328827e-02
1.000000000000000000e+01,9.130748920142650604e-03,1.495078653097152779e-02
1.100000000000000000e+01,7.670244202017784119e-03,1.258635725826024940e-02
1.200000000000000000e+01,6.473625078797340393e-03,1.062206095084547962e-02
1.300000000000000000e+01,5.395146552473306656e-03,8.935351110994815133e-03
1.400000000000000000e+01,4.522930365055799484e-03,7.485110173001885067e-03
1.500000000000000000e+01,3.785304259508848190e-03,6.221959460526704441e-03
1.600000000000000000e+01,3.138906089588999748e-03,5.197500064969062979e-03
1.700000000000000000e+01,2.655855845659971237e-03,4.323414294049143791e-03
1.800000000000000000e+01,2.200706629082560539e-03,3.609101590700447733e-03
1.900000000000000000e+01,1.807588618248701096e-03,2.987834927625954325e-03
2.000000000000000000e+01,1.535966875962913036e-03,2.469826838932931423e-03
2.100000000000000000e+01,1.282313023693859577e-03,2.058336185291409406e-03
2.200000000000000000e+01,1.054356689564883709e-03,1.704651338513940573e-03
2.300000000000000000e+01,8.670938550494611263e-04,1.403430500067770394e-03
2.400000000000000000e+01,7.189445896074175835e-04,1.154794171452522321e-03
2.500000000000000000e+01,6.076715653762221336e-04,9.517352911643684344e-04
2.600000000000000000e+01,5.021388060413300991e-04,7.852803159039467356e-04
2.700000000000000000e+01,4.174226196482777596e-04,6.493972148746251626e-04
2.800000000000000000e+01,3.515256976243108511e-04,5.294735252391547181e-04
2.900000000000000000e+01,2.837527135852724314e-04,4.345453897258266915e-04
3.000000000000000000e+01,2.420662058284506202e-04,3.566083643818274032e-04


==> figs/Var_MSE_final.csv <==
MSE, 0, 1000, final
1.000000000000000021e-03,2.718064188957214355e-02,1.664597107264853548e-06,1.876574629022798035e-08
1.778279410038922752e-03,2.741534262895584106e-02,1.699298763924161904e-06,1.879496913659295387e-08
3.162277660168379394e-03,2.665373682975769043e-02,1.743848883961618412e-06,2.026390788500975759e-08
5.623413251903490971e-03,2.708622440695762634e-02,1.819420731408172287e-06,2.052155601006688812e-08
1.000000000000000021e-02,2.648399025201797485e-02,1.812301434256369248e-06,2.261151976767905580e-08
1.778279410038922925e-02,2.685190737247467041e-02,1.961035422937129624e-06,2.642547514142279397e-08
3.162277660168379134e-02,2.627821825444698334e-02,2.122000296367332339e-06,3.076508647836817545e-08
5.623413251903491145e-02,2.674908004701137543e-02,2.453235083521576598e-06,4.070749426432485052e-08
1.000000000000000056e-01,2.824533544480800629e-02,3.234419182263081893e-06,5.890476728609428392e-08
1.778279410038922925e-01,2.668787166476249695e-02,4.272875685273902491e-06,9.022637925681920024e-08
3.162277660168379412e-01,2.513112500309944153e-02,6.370035862346412614e-06,1.500982591551291989e-07
5.623413251903490728e-01,2.679646387696266174e-02,9.954039342119358480e-06,2.470277991051261779e-07
1.000000000000000000e+00,2.802745439112186432e-02,1.646919372433330864e-05,4.265328925612266175e-07
1.778279410038922759e+00,2.835415862500667572e-02,2.807902274071238935e-05,7.354844910878455266e-07
3.162277660168379523e+00,2.948214858770370483e-02,4.950048605678603053e-05,1.307428647123742849e-06
5.623413251903491172e+00,3.089966438710689545e-02,8.342236105818301439e-05,2.305443558725528419e-06
1.000000000000000000e+01,3.529401123523712158e-02,1.503855455666780472e-04,4.098826593690318987e-06
1.778279410038922848e+01,4.411828890442848206e-02,2.588121860753744841e-04,7.289386303455103189e-06
3.162277660168379256e+01,5.394228175282478333e-02,4.831362748518586159e-04,1.297270682698581368e-05
5.623413251903490817e+01,8.119451999664306641e-02,8.431456517428159714e-04,2.295537888130638748e-05
1.000000000000000000e+02,1.155494004487991333e-01,1.443290035240352154e-03,4.047706534038297832e-05
1.778279410038922776e+02,1.925818473100662231e-01,2.520902780815958977e-03,7.261234713951125741e-05
3.162277660168379612e+02,3.142721951007843018e-01,4.693888593465089798e-03,1.295541296713054180e-04
5.623413251903490391e+02,5.397567152976989746e-01,8.296912536025047302e-03,2.286827075295150280e-04
1.000000000000000000e+03,8.816114068031311035e-01,1.486221235245466232e-02,4.097184282727539539e-04

